pycefr: Python Competency Level through Code Analysis

Python is known to be a versatile language, well suited both for beginners and advanced users. Some elements of the language are easier to understand than others: some are found in any kind of code, while some others are used only by experienced programmers. The use of these elements lead to different ways to code, depending on the experience with the language and the knowledge of its elements, the general programming competence and programming skills, etc. In this paper, we present pycefr, a tool that detects the use of the different elements of the Python language, effectively measuring the level of Python proficiency required to comprehend and deal with a fragment of Python code. Following the well-known Common European Framework of Reference for Languages (CEFR), widely used for natural languages, pycefr categorizes Python code in six levels, depending on the proficiency required to create and understand it. We also discuss different use cases for pycefr: identifying code snippets that can be understood by developers with a certain proficiency, labeling code examples in online resources such as Stackoverflow and GitHub to suit them to a certain level of competency, helping in the onboarding process of new developers in Open Source Software projects, etc. A video shows availability and usage of the tool: https://tinyurl.com/ypdt3fwe.

==> reviews.txt <==
Dear authors,

We are delighted to inform you that your submission

* Title: pycefr: Python Competency Level through Code Analysis
* Authors: Gregorio Robles (Universidad Rey Juan Carlos);
  Raula Gaikovina Kula (Nara Institute of Science and Technology);
  Chaiyong Ragkhitwetsagul (Mahidol University);
  Tattiya Sakulniwat (Nara Institute of Science and Technology);
  Kenichi Matsumoto (Nara Institute of Science and Technology);
  Jesus M. Gonzalez-Barahona (Universidad Rey Juan Carlos)
* Site: https://icpc2022-tool.hotcrp.com/paper/8?

has been accepted in the Tool Demonstration track of the 30th IEEE/ACM
International Conference on Program Comprehension (ICPC 2022).
Congratulations!

We received 12 submissions, and each one was reviewed by three
reviewers. After an exciting discussion period, five of them have been
accepted.

We include all reviews for your submission below. Please consider them
carefully when preparing the final version of your paper.

Looking forward to seeing you in May,

Laura and Mario
ICPC 2022 Tool Demonstration Track Co-Chairs


Review #8A
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
Classify Python constructs into levels, and use this in a tool that estimates (1) the proficiency of a programmer by the levels of constructs he or she uses, or (2) the proficiency required to work with a code-base based on the levels of constructs it includes.

Comments for author
-------------------
Python indeed has a plethora of constructs that require increasing levels of sophistication to master, and a "Pythonic programming" culture has formed around their use. Classifying them and using this classification to assess both code and programmers is a useful thing to do.

Note, however, that there may be validity issues in the uses described in this tool paper. For example, analyzing the code of all Python GitHub repositories of a certain user does not ensure this user indeed wrote all the code. A more fine-grained analysis of commits by the user may provide a more accurate characterization. On the other hand, even this may be misleading as users may copy code they don't fully understand, as had actually happened in the application example in the networking course.

More generally, the authors define mastery of a construct as being able to "understand, modify,
fix, refactor". But these are different things, which may also be classified into levels. One preliminary attempt to do so was done by Feitelson in ICPC 2021 ("Considerations and pitfalls in controlled experiments on code comprehension"). You may therefore want to consider the interaction between the constructs and the programming tasks. This also relates to your observation that "the level might depend on the context".

Naturally a core ingredient of this work is the classification of constructs to levels. The authors have performed a preliminary classification using a reasonable methodology, but this will probably be debated and refined with time. However, the classification is external to the tool, and therefore does not affect the current paper.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #8B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper present the work on pycefr, a tool to measure language proficiency and assess python programs' comprehension. The paper describes the framework inspiring the tool, and teh process to classify proficiency from python language constructs. Using this classification, pycefr builds an AST representation of a program, classifying its functions and codesnippets with a comprehension level accoring to the difficulty of the language abstractions used.

Comments for author
-------------------
While the paper describes what the tool does, it is lacking in describing how it does it. This plays against the tool, as it is not clear how the comepetency level is achieved for a given program. From the description it seems that based on the competency for individual abstractions, the competency just takes the max. However, if this is the case, that would be a gross simplification of the problem, as the interaction between simple abstractions, and the way they are written can affect the comprehension of programs, requiring more proficiency from the developers. It would be interesting to see a more indepth description of the competency classification.


MINOR COMMENTS
p1l113 missing closing parenthesis in the last sentence
p2l139 but also increasingly been adopted -> but it has also been increasingly adopted
p2l205 one of the reasons -> one of the challenges
p4l404 examples could include functional programming paradigms -> code examples could include functional programming snippets/patterns/fragments


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #8C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper presents a tool to analyze Python source code providing evaluation on its proficiency level. The work uses Common European Framework of Reference for Language (CEFR) as reference for the evaluation. In addition, experiments are conducted to test the tool with students who learn Python for the first time.

Comments for author
-------------------
Pros:
+The idea itself is interesting and could be useful for various reasons.
+The paper is structured well and easy to read.
+The case study/application is used to validate the usefulness.

Comments:
-The main issue for this tool is the validity of the evaluation classification criteria. The list of python elements mapping to different proficiency level is a nice starting point, however, more reasoning/explanation is required. Otherwise, it could be quite subjective.
-The use of CEFR is fine but a bit deliberate, as except for the A1-C2 levels (equivalent to 1-6) there is no clear reason why CEFR must be the standard to adopt here instead of 1-6, unless the description of each CEFR level can be summarized as the guidance select the list of elements.
-The case study should specify the basics of the students selected with some very fundamental background info. At least, we should know how many students there are.

